Streaming Submodular Maximization with Differential Privacy

In this work, we study the problem of privately maximizing a submodular function in the streaming setting. Extensive work has been done on privately maximizing submodular functions in the general case when the function depends upon the private data of individuals. However, when the size of the data stream drawn from the domain of the objective function is large or arrives very fast, one must privately optimize the objective within the constraints of the streaming setting. We establish fundamental differentially private baselines for this problem and then derive better trade-offs between privacy and utility for the special case of decomposable submodular functions. A submodular function is decomposable when it can be written as a sum of submodular functions; this structure arises naturally when each summand function models the utility of an individual and the goal is to study the total utility of the whole population as in the well-known Combinatorial Public Projects Problem. Finally, we complement our theoretical analysis with experimental corroboration.

==> graphs/synth_eps_1E-1.csv <==
Params,Random,Laplace,Ours,Non-private,RandomEB,LaplaceEB,OursEB,Non-privateEB
25,274259.5126,13800.07288,9933.972,4322.10266,16172.75215,276.6226576,2025.623,0
50,195297.7118,12671.77819,7548.231,3136.530966,14278.2832,388.1365675,1817.483,0
75,160355.2119,11481.03025,5306.483,2427.433423,10663.94292,943.2775372,1186.87,0
100,136868.8092,10801.87374,5129.487,2289.486714,7873.290669,958.6873512,1163.98,0
125,122864.4211,9826.161977,3790.776,1869.079796,6425.454512,1565.913428,1036.97,0


==> graphs/synth_eps_1E0.csv <==
Params,Random,Laplace,Ours,Non-private,RandomEB,LaplaceEB,OursEB,Non-privateEB
25,nan,13756.65995,10052.53,nan,nan,410.0608335,1708.542,nan
50,nan,12231.8505,6696.558,nan,nan,1332.458662,1908.659,nan
75,nan,11600.79323,5172.047,nan,nan,717.6353948,1566.254,nan
100,nan,10939.47385,4000.173 ,nan,nan,611.4165698,821.154,nan
125,nan,9716.121752,3753.762,nan,nan,983.5618787,630.177,nan

==> graphs/taxi_eps_1E-1.csv <==
Params,Random,Laplace,Ours,Non-private,RandomEB,LaplaceEB,OursEB,Non-privateEB
25,18081.23323,7390.576751,3765.627,602.8931542,10230.79101,262.2326926,1697.403,2.27605358
50,10438.60862,6415.480938,2148.099,412.3461308,4232.432151,919.5236756,1354.067,4.949922814
75,8829.410109,5487.388837,1467.768,347.3960628,3599.678503,1010.729107,864.736,4.090576345
100,8427.138582,4674.66636,795.666,347.2516994,2354.794481,1026.313244,459.4,4.071468761
125,7719.262519,4131.05315,592.593,347.2516994,2944.767122,1230.652978,203.2323,4.071468761

==> graphs/taxi_eps_1E0.csv <==
Params,Random,Laplace,Ours,Non-private,RandomEB,LaplaceEB,OursEB,Non-privateEB
25,nan,6750.764464,3492.46,nan,nan,1712.429455,1476.806,nan
50,nan,6267.990873,1670.785,nan,nan,920.6539527,1002.306,nan
75,nan,5489.630236,960.312,nan,nan,733.8504474,466.751,nan
100,nan,4507.352972,569.70,nan,nan,804.0825693,176.791,nan
125,nan,3563.27123,513.593,nan,nan,672.4545687,163.243,nan
